Critical initialisation in continuous approximations of binary neural networks

The training of stochastic neural network models with binary ($\pm1$) weights and activations via continuous surrogate networks is investigated. We derive new surrogates using a novel derivation based on writing the stochastic neural network as a Markov chain. This derivation also encompasses existing variants of the surrogates presented in the literature. Following this, we theoretically study the surrogates at initialisation. We derive, using mean field theory, a set of scalar equations describing how input signals propagate through the randomly initialised networks. The equations reveal whether so-called critical initialisations exist for each surrogate network, where the network can be trained to arbitrary depth. Moreover, we predict theoretically and confirm numerically, that common weight initialisation schemes used in standard continuous networks, when applied to the mean values of the stochastic binary weights, yield poor training performance. This study shows that, contrary to common intuition, the means of the stochastic binary weights should be initialised close to $\pm 1$, for deeper networks to be trainable.

==> answer-referee.txt <==

We thank all the  reviewers for their feedback and in particular reviewers 2 and 3 for their positive assessment of the paper. 
You can find below a point-by-point response to the comments expressed by all reviewers, along with 
the changes in the future version of the paper. 
Sincerely,
the authors

R1: "The main puzzle raised in the work - namely that a choice of initialization hyperparameters leading to deeper signal propagation actually hurts generalization, is only addressed at the level of discussion, and no resolutions are explored in depth. This is a surprising finding that is not observed in the numerous other architectures where such calculations have been performed. If there is indeed some fundamental feature of discrete weight networks that leads to this behavior, it would be valuable to explore more fully."

R1: "The setup is confusing. How are the biases drawn in eqns 1,2? The neurons x are functions of S so taking an expectation w.r.t. both does not make sense. Presumably the meaning is to take an expectation w.r.t S and x|S, which means an expectation w.r.t S and b." 

R1: "equations of the form 22 only hold when c^\ast=1. This is easy to see since J depends on a single input only while chi depends on the angle between two inputs unless c^\ast=1 (in which case they are identical)." 

R1: "there appear to be multiple typos in the indices in eqns 3 and 4."

R2: "There is a small conceptual advance from the work of Schoenholtz et. al. (2016)."

R2 "Since the binary weights are bounded by [-1,1], it is not clear to me that the comparison with continuous weight networks is meaningful without introducing another scale factor. Considering that I find the conclusion that there is a crucial difference between the two models [lines 424-427] unconvincing." 

R2: "The bias: It would be nice to have a little more intuition on the effects distribution of the biases, in particular when they seem to have strong effects (fig 2). One thing, I would expect that the biases should scale with sigma_m."

R2: "One more thing, I believe that more references are in order. In particular for other studies who developed a mean-field theory for feedforward networks [e.g. Meir and Domany 1988; Kadmon and Sompolinsky 2016]."

R3: "As noted by the authors, the self-averaging assumption on the determinant is key to the success of the theory. In recent work on batch normalization [*], it was found that there self-averaging effects can break down. It would be good to provide experimental evidence corroborating the self-averaging effect in this case."

R3: "More details on the experiments would be helpful. In particular, my impression from reading the paper is that the authors are training the surrogate continuous network. At evaluation time, is the accuracy that of the quantized network?"

R3: "The authors motivate their work by appealing to quantized arithmetic. However, the current work leaves a significant gap to quantization used in practice (generally my impression is that networks are quantized to 4 bit- or 8 bit-arithmetic). It would be good if the authors considered this case or at least included a more involved discussion relating their work on binarized networks to other kinds of quantization."

R3: "Minor Comments:
    1) Should equation 5. have an L on the left hand side?
    2) Should equation 3. have a product over L on the second line?
    3) The citation style overall is a bit odd. I think some more care could be taken with \citep vs \cite vs \citet."

R4: "While I'm familiar with the mean field theory of (Poole, et al, Schoenholz, et al.), I'm less familiar with stochastic binary neural networks and continuous surrogate models that have been proposed. As a reader, I'm left wondering how qualitatively different results would be if another surrogate model had been used? Was this particular model chosen because of theoretical tractability or applicability/prevalence in practice?"

R4: In Sec. 5, some possible reasons are given for why the test performance can be poor as \sigma^2_m \rightarrow 1 (e.g. initial state is frozen) -- is this something that can be verified empirically?
--Impact: are these continuous surrogate models common in practice, and are deep versions of them typically considered? I’m not sure if the primary motivation for the paper is relevance to practice or because of the availability of a theoretical framework (mean field theory) which can be applied to many models (but possibly the results themselves are of limited interest)?

R4: "Comments:
    --Eq. 3 seems as though it’s perhaps missing some factors, such as p(S^{L+1}) and p(S^{L})?
    --With respect to exposition, the derivation of Eq. 4. could be explained a bit further, as well as the origin of various terms (e.g. \hat{p}(x^{l}) on the right-hand side.
    --Why is there large variability in training performance in the nontrainable region of Fig. 3?"


CORRECTED TYPOS:
- Eq. 1 l goes from 1 to L
- 


==> main_responses.txt <==


Official Blind Review #4 
ICLR 2020 Conference Paper2503 AnonReviewer4
Rating: 6: Weak Accept
Experience Assessment: I do not know much about this area.
Review: 
The authors provide concrete advice: the mean of the stochastic weights should be close to +/-1 at initialisation. Being able to give such advice to ML practitioners is of great value, but since this advice feels counter intuitive (naively, the mean of a binary +/-1 activation is typically the output of a tanh, and initialising this close to +/-1 means that gradient are going to be roughly 0, and can easily be exactly 0 in low precision computes). Right now, the justification of this initialisation is hard to find in the paper. This point would deserve a dedicated section, giving a summary of the argument, with references to more technical parts of the paper.

The presentation should also be improved as we can find the following issues:
* Missing letters, repeated words or even missing figures (Fig 5 and 7 in the appendix).
* Authors need to explain what is Edge of Chaos and give some reference (for example  C. G. Langton. Computation at the edge of chaos. Physica D, 42, 1990). This will make the paper more accessible to researchers less familiar with the theory but interested in its practical applications.
* Please, better explain figures, for example Figure 1: need to explain better what this plot is. Why are there both dotted and solid lines? What are the shaded regions: is that some confidence interval? But which one, and how many experiments were used for those plots?



RESPONSE TO REVIEW 4:
Thank you for your comments and specific issues raised.


With regards to the following comments:

"The authors provide concrete advice: the mean of the stochastic weights should be close to +/-1 at initialisation. Being able to give such advice to ML practitioners is of great value, but since this advice feels counter intuitive (naively, the mean of a binary +/-1 activation is typically the output of a tanh, and initialising this close to +/-1 means that gradient are going to be roughly 0, and can easily be exactly 0 in low precision computes)."

- You are correct that the advice is to initialise the *means* of the stochastic *weights* close to +/-1. Your intuition on activations, such as tanh, saturating and providing gradients. However, we do *not* initialise activations! The theory developed by Poole et al. and Schoenholz et al. actually adress this saturation of activations, and the initialisations mean there is no saturation, but that we stay (at initialisation) on the linear parts of the activation.


"Right now, the justification of this initialisation is hard to find in the paper. This point would deserve a dedicated section, giving a summary of the argument, with references to more technical parts of the paper"

-Thank you for raising this, it is an important point, and a good suggestion
- In the opening of section 3 we have described this idea, pointing to Claims 1 and 3, which establish the +/-1 initialisation of the weights' means. 
- We also emphasise this advice in the introduction and discussion. The paper also has an outline in the introduction which points to these sections.




***Response to specific issues:***

''Missing letters, repeated words or even missing figures (Fig 5 and 7 in the appendix)."
- we agree, and have tidied up the paper in this regard.

''Authors need to explain what is Edge of Chaos and give some reference"
- We have removed the phrase ''edge of chaos", since it is equivalent to the set of (sigma_m, sigma_b) which critically initialise the network. This is clear from Definition 1, and claims 1,2,3, in section 3 of the paper. 
For further information, the term 'edge of chaos' refers to the marginal stability of the c*=1 fixed point of the correlation map c(c^{l-1}) -figure 1.c). If chi=1 at c*=1, the fixed point is marginally stable. This perspective is discussed in Poole et al, Schoenholz et al. and more recently in Hayou et al. We include this discussion in the appendix.


''Please, better explain figures, for example Figure 1: need to explain better what this plot is. Why are there both dotted and solid lines? What are the shaded regions: is that some confidence interval? But which one, and how many experiments were used for those plots?"

- The main text now describes the dotted lines (empirical means) and solid line (theory), and the shaded region corresponding to the simulations falling under one standard deviation.







-------------------------------------------------------------------------------------------





Official Blind Review #2 
ICLR 2020 Conference Paper2503 AnonReviewer2
24 Oct 2019 (modified: 06 Nov 2019)ICLR 2020 Conference Paper2503 Official ReviewReaders:  Everyone
Experience Assessment: I have published in this field for several years.
Rating: 3: Weak Reject
Review: The paper addresses a very important and relevant topic of initialisation of weights of neural networks. It builds up on highly celebrated results of Poole, Schoenholz and others, using the language of mean field theory and an approach rooted in Dynamical Systems.
What the authors propose is an extension of the approach to other settings. The paper is very scientific and math-heavy. A good practice in such cases is to adhere to a format of a scientific mathematical paper and organise the material using Theorema, Lemmata, Propositions and Corollaries , Definitions and Proofs. Such language and framework exists for a reason - to structure the material and make the paper readable. The paper as is a stream of equations and discussion making it very unclear what the point is.
In order for this paper to be suitable for publication the reviewer would like to strongly suggest:
- Organise the material in a way that would make it clear what is claimed, what is proven etc.
- Make more specific what the added value of the paper is.
Also - for the contribution of the paper to be less incremental it would be valuable to add more formality to the original results, for example - Gaussian approximation is claimed without any sort of verification of assumptions of any version of CLT or Law of Large Numbers.



Thank you for your comments, and specific advice.

We agree with the emphasis on the language of mathematical papers, and have followed your advice, including in the revision Definitions, Assumptions, Claims and Proofs.

We hope this reorganisation of sections 2 and 3 under this advice have made the paper more readable. 

We also hope you find that 'value added' to be very clear from the revised introduction (at a big picture) and that throughout the paper the the original contributions to be more clear.

As a final remark, we thank the reviewer for their concrete advice. This prompted us to reconsider several contributions that were originally downplayed in the first submission. Briefly these are:
- novel derivations of both surrogates based on Markov chain representation
- new reparameterisation trick surrogate for stochastic binary weights *and* neurons
- correct backpropagation for the deterministic surrogate (not truncated as in Soudry et al.)
- derivation of critical initialisation for continuous neuron-stochastic binary weight networks





==> referee-report.txt <==
Official Blind Review #5 
ICLR 2020 Conference Paper2503 AnonReviewer5
07 Nov 2019ICLR 2020 Conference Paper2503 Official ReviewReaders:  Everyone
Experience Assessment: I do not know much about this area.
Rating: 3: Weak Reject
Review Assessment: Checking Correctness Of Experiments: I assessed the sensibility of the experiments.
Review Assessment: Thoroughness In Paper Reading: I read the paper at least twice and used my best judgement in assessing the paper.
Review: The paper provides an in-depth exploration of stochastic binary networks, continuous surrogates, and their training dynamics with some potentially actionable insights on how to initialize weights for best performance. This topic is relevant and the paper would have more impact if its structure, presentation  and formalism could be improved. Overall it lacks clarity in the presentation of the results, the assumptions made are not always clearly stated and the split between previous work and original derivations should be improved. 

In particular in section 2.1, the author should state what exactly the mean-field approximation is and at which step it is required (e.g. independence is assumed to apply the CLT but this is not clearly stated). Section 3 should also clearly state the assumptions made. That section just follows the “background” section where different works treating different cases are mentioned and it is important to restate here which cases this paper specifically considers. Aside from making assumptions clearer, it would be helpful to highlight the specific contributions of the paper so we can easily see the distinctions between straightforward adaptations of previous work and new contributions.

Specific questions:

It might be worth double checking the equation between eq. (2) and eq. (3) , the boundary case (l=0) does not make sense to me, in particular what is S^0 ?.

What does the term hat{p}(x^l) mean in the left hand side of eq.(3)? 

In eq. (7) (8) why use the definition symbol := ?

At the beginning of section 3.1, please indicate what “matcal(M)” precisely refers to. Using the term P(mathcal(M) = M_ij) does not make much sense if the intent is to use a continuous distribution for the means. 

Just after eq. (9), please explain what Xi_{c*} means. 

Small typo: Eq. (10) is introduced as “can be read from the vector equation 31”, what is eq. (31)?

In section 5.2, why reducing the training set size to 25% of MNIST?
Review Assessment: Checking Correctness Of Derivations And Theory: I assessed the sensibility of the derivations and theory.



-------------------------------------------------------------------------------------------------------



Official Blind Review #4 
ICLR 2020 Conference Paper2503 AnonReviewer4
04 Nov 2019 (modified: 06 Nov 2019)ICLR 2020 Conference Paper2503 Official ReviewReaders:  Everyone
Rating: 6: Weak Accept
Experience Assessment: I do not know much about this area.
Review Assessment: Checking Correctness Of Derivations And Theory: I did not assess the derivations or theory.
Review Assessment: Checking Correctness Of Experiments: I assessed the sensibility of the experiments.
Review Assessment: Thoroughness In Paper Reading: I read the paper at least twice and used my best judgement in assessing the paper.
Review: In this paper, the authors investigate the training dynamics of binary neural networks when using continuous surrogates for training. In particular, they study what properties the network should have at initialisation to best train. They do so via mean field approximations in the limit of very wide networks.

The authors provide concrete advice: the mean of the stochastic weights should be close to +/-1 at initialisation. Being able to give such advice to ML practitioners is of great value, but since this advice feels counter intuitive (naively, the mean of a binary +/-1 activation is typically the output of a tanh, and initialising this close to +/-1 means that gradient are going to be roughly 0, and can easily be exactly 0 in low precision computes). Right now, the justification of this initialisation is hard to find in the paper. This point would deserve a dedicated section, giving a summary of the argument, with references to more technical parts of the paper.

The presentation should also be improved as we can find the following issues:
* Missing letters, repeated words or even missing figures (Fig 5 and 7 in the appendix).
* Authors need to explain what is Edge of Chaos and give some reference (for example  C. G. Langton. Computation at the edge of chaos. Physica D, 42, 1990). This will make the paper more accessible to researchers less familiar with the theory but interested in its practical applications.
* Please, better explain figures, for example Figure 1: need to explain better what this plot is. Why are there both dotted and solid lines? What are the shaded regions: is that some confidence interval? But which one, and how many experiments were used for those plots?



-------------------------------------------------------------------------------------------------





Official Blind Review #2 
ICLR 2020 Conference Paper2503 AnonReviewer2
24 Oct 2019 (modified: 06 Nov 2019)ICLR 2020 Conference Paper2503 Official ReviewReaders:  Everyone
Experience Assessment: I have published in this field for several years.
Rating: 3: Weak Reject
Review Assessment: Thoroughness In Paper Reading: I read the paper at least twice and used my best judgement in assessing the paper.
Review Assessment: Checking Correctness Of Experiments: I did not assess the experiments.
Review Assessment: Checking Correctness Of Derivations And Theory: I assessed the sensibility of the derivations and theory.
Review: The paper addresses a very important and relevant topic of initialisation of weights of neural networks. It builds up on highly celebrated results of Poole, Schoenholz and others, using the language of mean field theory and an approach rooted in Dynamical Systems.
What the authors propose is an extension of the approach to other settings. The paper is very scientific and math-heavy. A good practice in such cases is to adhere to a format of a scientific mathematical paper and organise the material using Theorema, Lemmata, Propositions and Corollaries , Definitions and Proofs. Such language and framework exists for a reason - to structure the material and make the paper readable. The paper as is a stream of equations and discussion making it very unclear what the point is.
In order for this paper to be suitable for publication the reviewer would like to strongly suggest:
- Organise the material in a way that would make it clear what is claimed, what is proven etc.
- Make more specific what the added value of the paper is.
Also - for the contribution of the paper to be less incremental it would be valuable to add more formality to the original results, for example - Gaussian approximation is claimed without any sort of verification of assumptions of any version of CLT or Law of Large Numbers.










